Focus topics for the ECFA study on Higgs / Top / EW factories

In order to stimulate new engagement and trigger some concrete studies in areas where further work would be beneficial towards fully understanding the physics potential of an $e^+e^-$ Higgs / Top / Electroweak factory, we propose to define a set of focus topics. The general reasoning and the proposed topics are described in this document.

==> authors/Authors.txt <==
Jorge de Blas, 
Patrick Koppenburg, 
Jenny List, 
Fabio Maltoni (editors),
Juan Alcaraz Maestre, 
Juliette Alimena, 
John Alison, 
Patrizia Azzi, 
Paolo Azzurri, 
Emanuele Bagnaschi, 
Timothy Barklow, 
Matthew J. Basso, 
Josh Bendavid, 
Martin Beneke, 
Eli Ben-Haim, 
Mikael Berggren, 
Marzia Bordone, 
Ivanka Bozovic, 
Valentina Cairo, 
Nuno Filipe Castro, 
Marina Cobal, 
Paula Collins, 
Mogens Dam, 
Valerio Dao, 
Matteo Defranchis, 
Ansgar Denner, 
Stefan Dittmaier, 
Gauthier Durieux, 
Ulrich Einhaus, 
Mary-Cruz Fouz, 
Roberto Franceschini, 
Ayres Freitas, 
Frank Gaede, 
Gerardo Ganis, 
Pablo Goldenzweig, 
Ricardo Gon\c{c}alo, 
Rebeca Gonzalez Suarez, 
Loukas Gouskos, 
Alexander Grohsjean, 
Jan Hajer, 
Chris Hays, 
Sven Heinemeyer, 
Andr\'e Hoang, 
Adri\'an Irles, 
Abideh Jafari, 
Karl Jakobs, 
Daniel Jeans, 
Jernej F. Kamenik, 
Matthew Kenzie, 
Wolfgang Kilian, 
Markus Klute, 
Sandra Kortner, 
Karsten K\"oneke, 
Marcin Kucharczyk, 
Christos Leonidopoulos, 
Cheng Li, 
Zoltan Ligeti, 
Elisa Manoni, 
Giovanni Marchiori, 
David Marzocca, 
Andreas B. Meyer, 
Ken Mimasu, 
Tristan Miralles, 
Victor Miralles, 
Abdollah Mohammadi, 
St\'ephane Monteil, 
Gudrid Moortgat-Pick, 
Zohreh Najafabadi, 
Mar\'ia Teresa N\'u\~nez Pardo de Vera, 
Fabrizio Palla, 
Michael E. Peskin, 
Fulvio Piccinini, 
Laura Pintucci, 
Wies{\l}aw P{\l}aczek, 
Simon Pl\"atzer,
Roman P\"oschl,
Tania Robens, 
Aidan Robson, 
Philipp Roloff, 
Nikolaos Rompotis, 
Andrej Saibel, 
Andr\'e Sailer, 
Roberto Salerno, 
Matthias Schott, 
Reinhard Schwienhorst, 
Felix Sefkow, 
Michele Selvaggi, 
Frank Siegert, 
Frank Simon, 
Andrzej Siodmok, 
Torbj\"orn Sj\"ostrand, 
Kirill Skovpen, 
Maciej Skrzypek, 
Yotam Soreq, 
Raimund Str\"ohmer, 
Taikan Suehara, 
Junping Tian, 
Emma Torro Pastor, 
Maria Ubiali, 
Luiz Vale Silva, 
Caterina Vernieri, 
Alessandro Vicini, 
Marcel Vos, 
Aidan R. Wiederhold, 
Sarah Louise Williams, 
Graham Wilson, 
Aleksander Filip Zarnecki, 
Dirk Zerwas

